Adapting time-delay interferometry for LISA data in frequency

Time-delay interferometry (TDI) is a post-processing technique used to reduce laser noise in heterodyne interferometric measurements with unequal armlengths, a situation characteristic of space gravitational detectors such as Laser Interferometer Space Antenna (LISA). This technique consists in properly time-shifting and linearly combining the interferometric measurements in order to reduce the laser noise by several orders of magnitude and to detect gravitational waves. In this communication, we show that the Doppler shift due to the time evolution of the armlengths leads to an unacceptably large residual noise when using interferometric measurements expressed in units of frequency and standard expressions of the TDI variables. We also present a technique to mitigate this effect by including a scaling of the interferometric measurements in addition to the usual time-shifting operation when constructing the TDI variables. We demonstrate analytically and using numerical simulations that this technique allows one to recover standard laser noise suppression which is necessary to measure gravitational waves.

==> report.txt <==
----------------------------------------------------------------------
Report of the Referee -- DC12910/Bayle
----------------------------------------------------------------------

The paper looks at the LISA Time Delay Interferometry technique from
the point of view of using frequency variables rather than phase
variables as the input. The motivation for the work is that the LISA
project is considering which format to send to the ground. This paper
checks if there is any problem or reason to use one format over
another in the context of TDI. Of course, other than a constant (and
perhaps quantization noise) there is no difference in the frequency or
phase variables so it stands to reason that there should be no problem
for the TDI scheme with any of the data format selected. This is
indeed the end result: Frequency is also fine.

The paper points out that using frequency rather phase does indeed
require a modification of the well-established (phase variable) TDI
algorithm. The paper shows analytically the modification is straight
forward and verifies analytically and with a numerical simulation that
yes the result is good.

Optional revisions: Add context for motivation: I find the motivation
for this work too brief and a missed opportunity to inform the reader
of the reasons for this work. I would have like the authors to reflect
on the motivation of using phase or frequency or another parameter. It
is stated that the LISA project is interested in these things which I
am sure is true but the pros and cons of this choice may be
interesting to applications outside the LISA project. Surely a
paragraph stating that the factors involved in the different choices
is warranted. I assume they are: size (number of digital bits), things
like wrapping of variables, quantization. etc.


----------------------------------------------------------------------
Response to Referee
----------------------------------------------------------------------

Dear referees,

Thank you for your time and feedback.

As suggested, we added a paragraph in the introduction to elaborate a bit more
on the motivation for this work, and the problem of using phase or frequency 
in LISA. In particular, we listed a few factors that are impacted by the choice
of physical units -- they are currently under study, and we remained careful
not to be carried away in a discussion that would lead us far beyond the scope
of the article.

Hoping that these changes help the reader understand the context of this study,

Best regards,

The authors
